Lightweight and interpretable neural modeling of an audio distortion effect using hyperconditioned differentiable biquads

In this work, we propose using differentiable cascaded biquads to model an audio distortion effect. We extend trainable infinite impulse response (IIR) filters to the hyperconditioned case, in which a transformation is learned to directly map external parameters of the distortion effect to its internal filter and gain parameters, along with activations necessary to ensure filter stability. We propose a novel, efficient training scheme of IIR filters by means of a Fourier transform. Our models have significantly fewer parameters and reduced complexity relative to more traditional black-box neural audio effect modeling methodologies using finite impulse response filters. Our smallest, best-performing model adequately models a BOSS MT-2 pedal at 44.1 kHz, using a total of 40 biquads and only 210 parameters. Its model parameters are interpretable, can be related back to the original analog audio circuit, and can even be intuitively altered by machine learning non-specialists after model training. Quantitative and qualitative results illustrate the effectiveness of the proposed method.

==> figures/NNarchitecture.tikz <==
\begin{tikzpicture}
    \newcommand{\blockhalfwidth}{0.50cm}
    \newcommand{\blockhalfheight}{0.45cm}
    \newcommand{\arrowlength}{0.4cm}
    \newcommand{\blockpad}{0.2cm}
    
    \newcommand{\blockpadtop}{1.0cm}
    \newcommand{\blockpadbottom}{0.15cm}
    
    \newcommand{\linearprojectionhalfwidth}{0.8cm}
    \newcommand{\splithalfwidth}{0.4cm}
    \newcommand{\smallblockhalfwidth}{0.3cm}
    \newcommand{\smallblockhalfheight}{0.3cm}
    \newcommand{\concathalfwidth}{0.6cm}
    
    \tikzset{>=latex}
    
    \tikzstyle{blockstyle} = [draw=black, fill=none, minimum width=2*\blockhalfwidth, minimum height=2*\blockhalfheight, inner sep=0, outer sep=0, fill=black!7.5];
    \tikzstyle{smallblockstyle} = [draw=black, fill=none, minimum width=2*\smallblockhalfwidth, minimum height=2*\smallblockhalfheight, inner sep=0, outer sep=0, fill=black!7.5];
    \tikzstyle{dsparrow} = [->,>={angle 60},
        decoration={markings,mark=at position 1 with {\arrow[scale=1.5]{>}}},
        postaction={decorate},
        shorten >=0.4pt]
    \tikzstyle{bigblockstyle} = [rounded corners, fill=black!15];
    
    \node at (4cm,-2cm) {Just sketching things out here, will adapt based on conv w/ Shahan\ldots};
    
    % blocks
    \node[          ] (input) at (0,0) {};
    \node[blockstyle] (block0) at ($(input)  +    2*(\arrowlength,0)+(\blockpad,0)+(\blockhalfwidth,0)$) {};
    \node[blockstyle] (block1) at ($(block0) +    (\arrowlength,0)+2*(\blockhalfwidth,0)$) {};
    \node[blockstyle] (block2) at ($(block1) +    (\arrowlength,0)+2*(\blockhalfwidth,0)$) {};
    \node[          ] (linearprojection) at ($(block2)+(\blockhalfwidth,0)+(+\blockpad,0)+2*(\arrowlength,0)+(\linearprojectionhalfwidth,0)$) {};
    \node[          ] (split) at ($(linearprojection)+(\linearprojectionhalfwidth,0)+(\arrowlength,0)+(\splithalfwidth,0)$) {};
    
    \coordinate (correction) at ($0.5*(0,\blockpadtop)-0.5*(0,\blockpadbottom)$);
    
    \coordinate (smallblockscorrection) at ($(0,\blockhalfheight)+0.5*(0,\blockpadbottom)+0.5*(0,\blockpadtop)+(0,-\smallblockhalfheight)$);
    \node[          ] (smallblocks) at ($(split)+(\splithalfwidth,0)+(\arrowlength,0)+(\smallblockhalfwidth,0)$) {};
    \node[          ] (smallblockshigh) at ($(smallblocks)+(correction)+(smallblockscorrection)$) {};
    \node[          ] (smallblockslow)  at ($(smallblocks)+(correction)-(smallblockscorrection)$) {};
    
    \node[anchor=south east, outer sep=0pt, inner sep=0pt] at ($(smallblockshigh)+(\smallblockhalfwidth,0)+(\arrowlength,0)+(0,1ex)$) {$\hat{\mathbf{v}}_f$};
    \node[anchor=south east, outer sep=0pt, inner sep=0pt] at ($(smallblocks)+(correction)+(\smallblockhalfwidth,0)+(\arrowlength,0)+(0,1ex)$) {$\hat{\mathbf{v}}_g$};
    \node[anchor=south east, outer sep=0pt, inner sep=0pt] at ($(smallblockslow)+(\smallblockhalfwidth,0)+(\arrowlength,0)+(0,1ex)$) {$\hat{\mathbf{v}}_q$};
    
    \node[          ] (concat) at ($(smallblocks)+(\smallblockhalfwidth,0)+(\arrowlength,0)+(\concathalfwidth,0)$) {};
    % % \node[          ] (sigmaf) at (0,0) {}; 
    % % \node[          ] (Ig) at (0,0) {}; 
    % % \node[          ] (sigmaq) at (0,0) {}; 
    \node[          ] (output1) at ($(concat)+(3,0)$) {};
    \node[          ] (output2) at ($(output1)+(0,-2)$) {};
    
    % % large and small blocks
    \draw[bigblockstyle]
        ($(block0)+(-\blockhalfwidth,-\blockhalfheight)+(-\arrowlength,0)+(-\blockpad,0)+(0,-\blockpadbottom)$) rectangle
        ($(block2)+(+\blockhalfwidth,+\blockhalfheight)+(+\arrowlength,0)+(+\blockpad,0)+(0,+\blockpadtop)$);
    \draw[bigblockstyle]
        ($(linearprojection)+(-\linearprojectionhalfwidth,-\blockhalfheight)+(0,-\blockpadbottom)$) rectangle
        ($(linearprojection)+(+\linearprojectionhalfwidth,+\blockhalfheight)+(0,+\blockpadtop)$);
    \draw[bigblockstyle]
        ($(split)+(-\splithalfwidth,-\blockhalfheight)+(0,-\blockpadbottom)$) rectangle
        ($(split)+(+\splithalfwidth,+\blockhalfheight)+(0,+\blockpadtop)$);
    \draw
        ($(smallblocks)+(correction)+(-\smallblockhalfwidth,-\smallblockhalfheight)$) rectangle
        ($(smallblocks)+(correction)+(+\smallblockhalfwidth,+\smallblockhalfheight)$);
    \draw[bigblockstyle]
        ($(concat)+(-\concathalfwidth,-\blockhalfheight)+(0,-\blockpadbottom)$) rectangle
        ($(concat)+(+\concathalfwidth,+\blockhalfheight)+(0,+\blockpadtop)$);
    
    % arrows
    \draw[dsparrow] ($(input)+(correction)$) -- ($(block0)+(-\blockhalfwidth,0)+(-\arrowlength,0)+(-\blockpad,0)+(correction)$);
    \draw[dsparrow] ($(block2)+(\blockhalfwidth,0)+(\arrowlength,0)+(\blockpad,0)+(correction)$) -- ($(block2)+(\blockhalfwidth,0)+2*(\arrowlength,0)+(\blockpad,0)+(correction)$);
    \draw[dsparrow] ($(linearprojection)+(\linearprojectionhalfwidth,0)+(correction)$) -- ($(linearprojection)+(\linearprojectionhalfwidth,0)+(\arrowlength,0)+(correction)$);
    \draw[dsparrow] ($(split)+(\splithalfwidth,0)+(correction)$) -- ($(split)+(\splithalfwidth,0)+(\arrowlength,0)+(correction)$);
    
    \draw[dsparrow] ($(smallblockshigh)+(-\smallblockhalfwidth,0)+(-\arrowlength,0)$) -- ($(smallblockshigh)+(-\smallblockhalfwidth,0)$);
    \draw[dsparrow] ($(smallblockshigh)+(+\smallblockhalfwidth,0)$) -- ($(smallblockshigh)+(+\smallblockhalfwidth,0)+(+\arrowlength,0)$);
    \draw[dsparrow] ($(smallblocks)+(\smallblockhalfwidth,0)+(correction)$) -- ($(smallblocks)+(\smallblockhalfwidth,0)+(\arrowlength,0)+(correction)$);
    \draw[dsparrow] ($(smallblockslow)+(-\smallblockhalfwidth,0)+(-\arrowlength,0)$) -- ($(smallblockslow)+(-\smallblockhalfwidth,0)$);
    \draw[dsparrow] ($(smallblockslow)+(+\smallblockhalfwidth,0)$) -- ($(smallblockslow)+(+\smallblockhalfwidth,0)+(+\arrowlength,0)$);
    
    \draw[dsparrow] ($(concat)+(\concathalfwidth,0)+(correction)$) -- ($(output1)+(correction)$);
    
    \draw[dsparrow] ($(block0)+(-\blockhalfwidth,0)+(-\arrowlength,0)$) -- ($(block0)+(-\blockhalfwidth,0)$);
    \draw[dsparrow] ($(block0)+(+\blockhalfwidth,0)$) -- ($(block1)+(-\blockhalfwidth,0)$);
    \draw[dsparrow] ($(block1)+(+\blockhalfwidth,0)$) -- ($(block2)+(-\blockhalfwidth,0)$);
    \draw[dsparrow] ($(block2)+(+\blockhalfwidth,0)$) -- ($(block2)+(+\blockhalfwidth,0)+(+\arrowlength,0)$);
    
    % annotation
    
    % fillings
    \node[blockstyle] at (block0) {};
    \node[blockstyle] at (block1) {};
    \node[blockstyle] at (block2) {};
    \node[smallblockstyle] at (smallblockslow) {};
    \node[smallblockstyle] at ($(smallblocks)+(correction)$) {};
    \node[smallblockstyle] at (smallblockshigh) {};
    
    
    \node[align=center, anchor=east] at ($(input)+(correction)$) {Magnitude \\ Frequency \\ Response \\ ($\mathbf{x}$)};
    \node               at (block0) {Dense};
    \node[align=center] at (block1) {Layer \\ Norm};
    \node               at (block2) {ReLU};
    \node at (smallblockshigh) {$\sigma_f$};
    \node at ($(smallblocks)+(correction)$) {$I_g$};
    \node at (smallblockslow) {$\sigma_q$};
    \node[align=center] at ($(linearprojection)+(correction)$) {Linear \\ Projection};
    \node               at ($(split)+(correction)$) {Split};
    \node               at ($(concat)+(correction)$) {Concat};
    
    \node               at ($(block1)+(0,\blockhalfheight)+0.5*(0,\blockpadtop)$) {Fully Connected Stack ($\times3$)};
    
    \node[align=center, anchor=west] at ($(output1)+(correction)$) {Estimated \\ EQ \\ Parameters \\ ($\hat{\mathbf{v}}$)};
    \node[align=center, anchor=west] at ($(output2)+(correction)$) {Estimated \\ Magnitude \\ Frequency \\ Response \\ ($\hat{\mathbf{x}}$)};
\end{tikzpicture}

==> figures/biquadTriangle.tikz <==
\begin{tikzpicture}
    \newcommand{\ticklength}{0.1};
    
    % styles
    \tikzstyle{axisstyle} = [thick];
    \tikzstyle{axislabel} = [inner sep=0, outer sep=2pt];
    \tikzstyle{stableReal} = [fill=black!16.667];
    \tikzstyle{stableComplex} = [fill=black!33.333];
    
    % triangle
    % \draw[draw=none,stable] (0,-1) -- (+2,+1) -- (-2,+1) -- cycle;
    \draw[draw=none,stableComplex] (-2,+1) parabola bend (0,0) (+2,+1) -- cycle;
    \draw[draw=none,stableReal] (-2,+1) parabola bend (0,0) (+2,+1) -- (0,-1) -- cycle;
    
    % axes
    \draw[axisstyle, <->] (-2.75,0) -- (2.75,0);
    \draw[axisstyle, <->] (0,-1.5) -- (0,1.5);
    \node[axislabel, anchor=west ] (a1axis) at (2.75,0) {$a_1$};
    \node[axislabel, anchor=south] (a2axis) at (0,1.5) {$a_2$};
    
    % ticks
    \foreach \x/\xlabel in {-2/{$-2$},-1/{$-1$},0/{},+1/{$+1$},+2/{$+2$}} { 
        \draw[axisstyle] (\x,-\ticklength) -- (\x,+\ticklength);
        \node[anchor=north] at (\x,-\ticklength) {\footnotesize \xlabel};
    }
    \foreach \y/\ylabel/\bump in {-1/{$-1$}/0,0/{}/0,+1/{$+1$}/1} {
        \draw[axisstyle] (-\ticklength,\y) -- (+\ticklength,\y);
        \node[anchor=west] at ($(\ticklength,\y)+\bump*(0,1ex)$) {\footnotesize \ylabel};
    }
    
    % angled lines
    \draw[thin, densely dashed] (-0.5 ,-1.5) -- (+2.5 ,+1.5);
    \draw[thin, densely dashed] (+0.5 ,-1.5) -- (-2.5 ,+1.5);
    \draw[thin, densely dashed] (-2.75,+1.0) -- (+2.75,+1.0);
    
    % angled line equations
    \node[anchor=east,inner sep=2pt] at (-2.75,+1.0) {$a_2=1$};
    \node[anchor=east,inner sep=2pt] at (-2.5 ,+1.5) {$a_2=-a_1-1$};
    \node[anchor=east,inner sep=2pt] at (-0.5 ,-1.5) {$a_2=a_1-1$};
    
    % legend
    \begin{scope}[yshift=0.525cm]
        \draw[stableComplex] ($(-5.4,-1.5)$) --
              ($(-5.4,-1.5)+(0,0.25)$) --
              ($(-5.4,-1.5)+(0.35,0.25)$) --
              ($(-5.4,-1.5)+(0.35,0)$) -- cycle;
        \draw[stableReal] ($(-5.4,-1.5)+(0,0.45)$) --
              ($(-5.4,-1.5)+(0,0.25)+(0,0.45)$) --
              ($(-5.4,-1.5)+(0.35,0.25)+(0,0.45)$) --
              ($(-5.4,-1.5)+(0.35,0)+(0,0.45)$) -- cycle;
        \draw ($(-5.4,-1.5)+2*(0,0.45)$) --
              ($(-5.4,-1.5)+(0,0.25)+2*(0,0.45)$) --
              ($(-5.4,-1.5)+(0.35,0.25)+2*(0,0.45)$) --
              ($(-5.4,-1.5)+(0.35,0)+2*(0,0.45)$) -- cycle;
        \node[anchor=west] at ($(-5.4,-1.5)+(0.35,0.125)$) {stable, complex-conjugate};
        \node[anchor=west] at ($(-5.4,-1.5)+(0.35,0.125)+(0,0.45)$) {stable, real};
        \node[anchor=west] at ($(-5.4,-1.5)+(0.35,0.125)+2*(0,0.45)$) {unstable};
        \node[anchor=west,outer sep=0,inner sep=0] at ($(-5.4,-1.5)+(0,0.125)+3*(0,0.45)$) {Poles:};
    \end{scope}
    
    % equations
    \node[anchor=east] at (3.25,-0.70) {\small stable:};
    \node[anchor=east] at (3.25,-1.05) {\small $|a_1|<1+a_2$};
    \node[anchor=east] at (3.25,-1.40) {\small and\ $|a_2|<1$};
    
    % parabola
    % \draw[thin, black!37.5, domain=-2.5:2.5, smooth, variable=\x] plot ({\x}, {\x*\x/4});
\end{tikzpicture}

==> figures/magnitudeResponses.tikz <==
\begin{tikzpicture}[xscale=6.9, yscale=2.25, font=\small]
    % styles
    \tikzstyle{axisstyle} = []; % ->
    \newcommand\thexscale{6.9} % prolly a better way than repeating this
    \newcommand\theyscale{2.25} % but can't be bothered...
    
    \newcommand{\minMag}{-33}
    \newcommand{\maxMag}{6}
    \newcommand{\minF}{20}
    \newcommand{\maxF}{22050}
    
    % axes
    \draw[axisstyle] (0,0) -- (1.05,0) node[anchor=west] (xaxislabel) {}; % no label for now
    \draw[axisstyle] (0,0) -- (0,1.06) node[anchor=north] (yaxislabel) {}; % no label for now
    
    \newcommand\ticklength{0.075} % should be normalized to ignore scale commands
    \tikzstyle{verydenselydashed} = [dash pattern=on 2.25pt off 1.25pt];
    
    \node[rotate=90] at (-0.15,0.5) {\small $|H_\text{cascade}|$ (dB)};
    \node[outer sep=0pt, inner sep=0pt] at (0.5,-0.8em) {\small Frequency (Hz)}; 
    
    
    % ticks
    % \foreach \x/\xlabel in {
    %     .2     / {2},
    %     2    / {20},
    %     20   / {200},
    %     200  / {2\text{k}},
    %     2000 / {20\text{k}}
    % } {
    %     \draw ($({(log10(\x)+1)*0.23023392305},{\ticklength/\theyscale})$) -- ($({(log10(\x)+1)*0.23023392305},{-\ticklength/\theyscale})$) node[anchor=north] {\small $\xlabel$};
    % }
    
    % *0.3286901901727171 is /(log10(fs/2)-log10(minF)), don't want to make latex divide
    % \x is in units of Hz/10 because TikZ can't handle big numbers
    % +1 after the log undoes it :-)
    \foreach \x/\xlabel in {
        2    / {20},
        20   / {200},
        200  / {2\text{k}},
        2000 / {20\text{k}}
    } {
        \draw ($({(log10(\x)+1-log10(\minF))*0.3286901901727171},{\ticklength/\theyscale})$) -- ($({(log10(\x)+1-log10(\minF))*0.3286901901727171},{-\ticklength/\theyscale})$) node[anchor=north] {\small $\xlabel$};
    }
    
    \foreach \y/\ylabel in {
        6   / {+6},
        0   / {0},
        -6 / {-6},
        -12 / {-12},
        -18 / {-18},
        -24 / {-24},
        -30 / {-30}
    } {
        \draw ($({\ticklength/\thexscale},{(\y-\minMag)/(\maxMag-\minMag)})$) -- ($({-\ticklength/\thexscale},{(\y-\minMag)/(\maxMag-\minMag))})$) node[anchor=east] {\small $\ylabel$};
    }
    
    % traces
    \newcommand{\foo}{50}
    \foreach \index/\foo in {
        1/  100,
        2/  100,
        3/  100,
        4/  100,
        5/  100,
        6/  100,
        7/  100,
        8/  100,
        9/  100,
        10/ 100,
        11/ 100
        } {
        \draw[very thin, black!\foo!white] plot file {magnitudeResponses/trace_\index_magnitude.table};
    }
    
    \draw[verydenselydashed, ->] (0.85,0.25) node[anchor=north, outer sep=0, inner sep=2pt] {\small $\texttt{HIGH}=0.0$\qquad\quad\ \ \ \ } -- (0.85,0.85) node[anchor=south, outer sep=0, inner sep=2pt] {\small $1.0$ };
    
    % \node[red, anchor=west] at (0.01,0.1) {\footnotesize would that be nuts? ---Kurt};
    % \node[red, anchor=west] at (0.01,0.3) {\footnotesize + phase response on same axes?};
\end{tikzpicture}

==> figures/modelarchitecture.tikz <==
\begin{tikzpicture}
    \newcommand{\smallblockwidth}{0.6cm}
    \newcommand{\blockwidth}{0.85cm}
    \newcommand{\blockheight}{0.5cm}
    \newcommand{\trianglewidth}{0.9cm}
    \newcommand{\blockpadding}{0.45cm}
    \newcommand{\blockpaddingdashed}{0.65cm}
    \newcommand{\blockpaddingdashedtop}{0.4cm}
    % \newcommand{\blockpaddingdashedbottom}{1.25cm}
    \newcommand{\blockpaddingdashedbottom}{0.4cm}
    \newcommand{\trianglebumpx}{-0.13cm}
    \newcommand{\trianglebumpy}{ 0.01cm}
    \newcommand{\labely}{0.45cm}
    \newcommand{\bump}{\kern-0.125em}
    \newcommand{\smalllinebump}{0.05cm}
    
    \tikzset{>=latex}
    
    \tikzstyle{blockstyle} = [draw=black, fill=none, minimum width=\blockwidth, minimum height=\blockheight, inner sep=0, outer sep=0];
    \tikzstyle{smallblockstyle} = [draw=black, fill=none, minimum width=\smallblockwidth, minimum height=\blockheight, inner sep=0, outer sep=0];
    \tikzstyle{dsparrow} = [->,>={angle 60},
        decoration={markings,mark=at position 1 with {\arrow[scale=1.5]{>}}},
        postaction={decorate},
        shorten >=0.4pt]
    \tikzstyle{smallarrow} = [->,>={Stealth},
        decoration={markings,mark=at position 1 with {\arrow[scale=1]{>}}},
        postaction={decorate},
        shorten >=0.0pt]
    \tikzstyle{verydenselydashed} = [dash pattern=on 2.25pt off 1.25pt];
    
    % blocks
    \node[          ] (block00) at (0,0) {};
    \node[smallblockstyle] (block0) at ($(block00)+    (\smallblockwidth,0)+(\blockpadding,0)$) {};
    \node[blockstyle] (block1) at ($(block0) +    0.5*(\smallblockwidth,0)+0.5*(\blockwidth,0)+(\blockpaddingdashed,0)$) {};
    \node[          ] (block2) at ($(block1) +0.5*(\blockwidth,0)+0.5*(\trianglewidth,0)+(\blockpadding,0)$) {};
    \node[smallblockstyle] (block3) at ($(block2) +0.5*(\smallblockwidth,0)+0.5*(\trianglewidth,0)+(\blockpadding,0)$) {};
    \node[blockstyle] (block4) at ($(block3) +0.5*(\blockwidth,0)+0.5*(\smallblockwidth,0)+(\blockpaddingdashed,0)$) {};
    \node[          ] (block5) at ($(block4) +0.5*(\blockwidth,0)+0.5*(\trianglewidth,0)+(\blockpadding,0)$) {};
    \node[          ] (block6) at ($(block5) +0.5*(\blockwidth,0)+0.5*(\trianglewidth,0)+(\blockpadding,0)$) {};
    
    \node[anchor=east,outer sep=0,inner sep=1pt] at ($(block00)+0.5*(\blockwidth,0)$) {$\mathbf{x}$};
    \node[anchor=west,outer sep=0,inner sep=1pt] at ($(block6) -0.5*(\blockwidth,0)$) {$\mathbf{y}$};
    
    \node[] (top00) at ($(block00)+(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top0)  at ($(block0) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top1)  at ($(block1) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top2)  at ($(block2) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top3)  at ($(block3) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top4)  at ($(block4) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top5)  at ($(block5) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top6)  at ($(block6) +(0,\blockheight)+(0,\blockpadding)$) {};
    
    \node[] (HC00) at ($(top00)+0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC0)  at ($(top0) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC1)  at ($(top1) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC2)  at ($(top2) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC3)  at ($(top3) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC4)  at ($(top4) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC5)  at ($(top5) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC6)  at ($(top6) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};

    % \draw[verydenselydashed] ($(HC00)+0.5*(\blockwidth,0)$) -- ($(HC6)-0.5*(\blockwidth,0)$);
    \draw[verydenselydashed, dsparrow] ($(HC1)!0.5!(HC2)$) -- ($(top1)!0.5!(top2)+0.5*(0,\blockheight)$);
    \draw[verydenselydashed, dsparrow] ($(HC4)!0.5!(HC5)$) -- ($(top4)!0.5!(top5)+0.5*(0,\blockheight)$);
    
    \node[anchor=south, outer sep=0pt, inner sep=1pt] at ($(HC1)!0.5!(HC2)$) {$\mathbf{c}_s\in\mathbb{R}^{C_s}$};
    \node[anchor=south, outer sep=0pt, inner sep=1pt] at ($(HC4)!0.5!(HC5)$) {$\mathbf{c}_{S-1}\in\mathbb{R}^{C_{S-1}}$};
    
    % \node[anchor=east] at ($(HC00)+0.5*(\blockwidth,0)$) {C};
    
    % triangles
    \foreach \blockname/\subscript in {block5/{\bump S\bump-\bump1}} {
        \draw ($(\blockname)+0.5*(-\trianglewidth,-\blockheight)$) -- ($(\blockname)+0.5*(-\trianglewidth,+\blockheight)$) -- ($(\blockname)+0.5*(+\trianglewidth,0)$) -- cycle;
        \node[] at ($(\blockname)+(\trianglebumpx,\trianglebumpy)$) {\scriptsize $\alpha_{\subscript}$};
    }
    \foreach \blockname/\subscript in {block2/s} {
        \draw ($(\blockname)+0.5*(-\trianglewidth,-\blockheight)$) -- ($(\blockname)+0.5*(-\trianglewidth,+\blockheight)$) -- ($(\blockname)+0.5*(+\trianglewidth,0)$) -- cycle;
        \node[] at ($(\blockname)+(\trianglebumpx,\trianglebumpy)$) { $\alpha_{\subscript}$};
    }
    
    % fillings
    \node at (block00) {};
    \node at (block0) {};
    \node at (block1) {$\text{CB}_s$};
    \node at (block2) {};
    \node at (block3) {$\text{NL}$};
    \node at (block4) {\footnotesize $\text{CB}_{\bump{S\bump-\bump1}}$};
    \node at (block5) {};
    \node at (block6) {};
    
    \node at ($(top1)!0.5!(top2)$) {$\text{HC}_s$};
    \node at ($(top4)!0.5!(top5)$) {$\text{HC}_{S-1}$};
    
    \draw ($(top1)-0.5*(\blockwidth,\blockheight)$) rectangle ($(top2)+0.5*(\blockwidth,\blockheight)$);
    \draw ($(top4)-0.5*(\blockwidth,\blockheight)$) rectangle ($(top5)+0.5*(\blockwidth,\blockheight)$);
    
    \draw ($(block0)+(-0.2,-0.1)$) -- ($(block0)+(+0.2,-0.1)$);
    \draw ($(block0)+(-0.05,-0.1)$) -- ($(block0)+(-0.05,+0.05)$) node[circle, black, fill=black, inner sep=0.5pt, outer sep=0pt] {};
    \draw ($(block0)+(+0.05,-0.1)$) -- ($(block0)+(+0.05,+0.1)$) node[circle, black, fill=black, inner sep=0.5pt, outer sep=0pt] {};
    
    \foreach \blockindex/\isTriangle in {1/0, 2/1, 4/0, 5/1} {
        \draw[verydenselydashed, dsparrow] ($(top\blockindex)-0.5*(0,\blockheight)$) -- ($(block\blockindex)+0.5*(0,\blockheight)-\isTriangle*0.25*(0,\blockheight)$);
    }
    
    % dashed border
    \draw[very thin] % verydenselydashed
        ($(block1)+0.5*(-\blockwidth,-\blockheight)+0.5*(-\blockpaddingdashed,-\blockpaddingdashedbottom)$) rectangle
        ($(top3)+0.5*(+\smallblockwidth,+\blockheight)+0.5*(+\blockpaddingdashed,+\blockpaddingdashed)$);
    
    % arrows
    \draw[dsparrow] ($(block00)+0.5*(\blockwidth,0)$)    -- ($(block0)-0.5*(\smallblockwidth,0)$)   ;
    \draw[dsparrow] ($(block0) +0.5*(\smallblockwidth,0)$)    -- ($(block1)-0.5*(\blockwidth,0)$)   ;
    \draw[dsparrow] ($(block1) +0.5*(\blockwidth,0)$)    -- ($(block2)-0.5*(\trianglewidth,0)$);
    \draw[dsparrow] ($(block2) +0.5*(\trianglewidth,0)$) -- ($(block3)-0.5*(\smallblockwidth,0)$)   ;
    \draw[dsparrow] ($(block3) +0.5*(\smallblockwidth,0)$)    -- ($(block4)-0.5*(\blockwidth,0)$)   ;
    \draw[dsparrow] ($(block4) +0.5*(\blockwidth,0)$)    -- ($(block5)-0.5*(\trianglewidth,0)$);
    \draw[dsparrow] ($(block5) +0.5*(\trianglewidth,0)$) -- ($(block6)-0.5*(\blockwidth,0)$)   ;
    
    % annotation
    % \node[anchor=south east] at ($(block3)+0.5*(+\blockwidth,-\blockheight)+0.5*(+\blockpaddingdashed,-\blockpaddingdashedbottom)$) {$\times (S-1)$};
    \node[anchor=south east,outer sep=0,inner sep=2pt] at  ($(top3)+0.5*(+\smallblockwidth,+\blockheight)+0.5*(+\blockpaddingdashed,+\blockpaddingdashed)$) {$\times (S-1)$};
    \node[anchor=north east,outer sep=0,inner sep=4pt] at  ($(top3)+0.5*(+\smallblockwidth,+\blockheight)+0.5*(+\blockpaddingdashed,+\blockpaddingdashed)$) {stage $s$};
    
    \node[anchor=east, outer sep=0, inner sep=0pt] (yminusone) at ($(block0)+0.5*(\smallblockwidth,0)+(0,\labely)$) {\small $\mathbf{y}_{-1}$};
    \draw[smallarrow, very thin] (yminusone.east) to[out=0, in=90] ($(block0)+0.5*(\smallblockwidth,0)+0.25*(\blockpaddingdashed,0)+(0,\smalllinebump)$);
    
    \node[anchor=east, outer sep=0, inner sep=0pt] (ys) at ($(block3)+0.5*(\smallblockwidth,0)+(0,\labely)$) {\small $\mathbf{y}_{s}$};
    \draw[smallarrow, very thin] (ys.east) to[out=0, in=90] ($(block3)+0.5*(\smallblockwidth,0)+0.25*(\blockpaddingdashed,0)+(0,\smalllinebump)$);
    
    \node[outer sep=0, inner sep=0pt] (ySminusone) at ($(block5)+0.5*(\trianglewidth,0)+0.25*(\blockpadding,0)+(0,\smalllinebump)+(0,\labely)$) {\small $\mathbf{y}_{S-1}$};
    \draw[smallarrow, very thin] (ySminusone.south) -- ($(block5)+0.5*(\trianglewidth,0)+0.25*(\blockpadding,0)+(0,\smalllinebump)$);
\end{tikzpicture}

==> iZoKorn_ICASSP (arXiv version)/figures/NNarchitecture.tikz <==
\begin{tikzpicture}
    \newcommand{\blockhalfwidth}{0.50cm}
    \newcommand{\blockhalfheight}{0.45cm}
    \newcommand{\arrowlength}{0.4cm}
    \newcommand{\blockpad}{0.2cm}
    
    \newcommand{\blockpadtop}{1.0cm}
    \newcommand{\blockpadbottom}{0.15cm}
    
    \newcommand{\linearprojectionhalfwidth}{0.8cm}
    \newcommand{\splithalfwidth}{0.4cm}
    \newcommand{\smallblockhalfwidth}{0.3cm}
    \newcommand{\smallblockhalfheight}{0.3cm}
    \newcommand{\concathalfwidth}{0.6cm}
    
    \tikzset{>=latex}
    
    \tikzstyle{blockstyle} = [draw=black, fill=none, minimum width=2*\blockhalfwidth, minimum height=2*\blockhalfheight, inner sep=0, outer sep=0, fill=black!7.5];
    \tikzstyle{smallblockstyle} = [draw=black, fill=none, minimum width=2*\smallblockhalfwidth, minimum height=2*\smallblockhalfheight, inner sep=0, outer sep=0, fill=black!7.5];
    \tikzstyle{dsparrow} = [->,>={angle 60},
        decoration={markings,mark=at position 1 with {\arrow[scale=1.5]{>}}},
        postaction={decorate},
        shorten >=0.4pt]
    \tikzstyle{bigblockstyle} = [rounded corners, fill=black!15];
    
    \node at (4cm,-2cm) {Just sketching things out here, will adapt based on conv w/ Shahan\ldots};
    
    % blocks
    \node[          ] (input) at (0,0) {};
    \node[blockstyle] (block0) at ($(input)  +    2*(\arrowlength,0)+(\blockpad,0)+(\blockhalfwidth,0)$) {};
    \node[blockstyle] (block1) at ($(block0) +    (\arrowlength,0)+2*(\blockhalfwidth,0)$) {};
    \node[blockstyle] (block2) at ($(block1) +    (\arrowlength,0)+2*(\blockhalfwidth,0)$) {};
    \node[          ] (linearprojection) at ($(block2)+(\blockhalfwidth,0)+(+\blockpad,0)+2*(\arrowlength,0)+(\linearprojectionhalfwidth,0)$) {};
    \node[          ] (split) at ($(linearprojection)+(\linearprojectionhalfwidth,0)+(\arrowlength,0)+(\splithalfwidth,0)$) {};
    
    \coordinate (correction) at ($0.5*(0,\blockpadtop)-0.5*(0,\blockpadbottom)$);
    
    \coordinate (smallblockscorrection) at ($(0,\blockhalfheight)+0.5*(0,\blockpadbottom)+0.5*(0,\blockpadtop)+(0,-\smallblockhalfheight)$);
    \node[          ] (smallblocks) at ($(split)+(\splithalfwidth,0)+(\arrowlength,0)+(\smallblockhalfwidth,0)$) {};
    \node[          ] (smallblockshigh) at ($(smallblocks)+(correction)+(smallblockscorrection)$) {};
    \node[          ] (smallblockslow)  at ($(smallblocks)+(correction)-(smallblockscorrection)$) {};
    
    \node[anchor=south east, outer sep=0pt, inner sep=0pt] at ($(smallblockshigh)+(\smallblockhalfwidth,0)+(\arrowlength,0)+(0,1ex)$) {$\hat{\mathbf{v}}_f$};
    \node[anchor=south east, outer sep=0pt, inner sep=0pt] at ($(smallblocks)+(correction)+(\smallblockhalfwidth,0)+(\arrowlength,0)+(0,1ex)$) {$\hat{\mathbf{v}}_g$};
    \node[anchor=south east, outer sep=0pt, inner sep=0pt] at ($(smallblockslow)+(\smallblockhalfwidth,0)+(\arrowlength,0)+(0,1ex)$) {$\hat{\mathbf{v}}_q$};
    
    \node[          ] (concat) at ($(smallblocks)+(\smallblockhalfwidth,0)+(\arrowlength,0)+(\concathalfwidth,0)$) {};
    % % \node[          ] (sigmaf) at (0,0) {}; 
    % % \node[          ] (Ig) at (0,0) {}; 
    % % \node[          ] (sigmaq) at (0,0) {}; 
    \node[          ] (output1) at ($(concat)+(3,0)$) {};
    \node[          ] (output2) at ($(output1)+(0,-2)$) {};
    
    % % large and small blocks
    \draw[bigblockstyle]
        ($(block0)+(-\blockhalfwidth,-\blockhalfheight)+(-\arrowlength,0)+(-\blockpad,0)+(0,-\blockpadbottom)$) rectangle
        ($(block2)+(+\blockhalfwidth,+\blockhalfheight)+(+\arrowlength,0)+(+\blockpad,0)+(0,+\blockpadtop)$);
    \draw[bigblockstyle]
        ($(linearprojection)+(-\linearprojectionhalfwidth,-\blockhalfheight)+(0,-\blockpadbottom)$) rectangle
        ($(linearprojection)+(+\linearprojectionhalfwidth,+\blockhalfheight)+(0,+\blockpadtop)$);
    \draw[bigblockstyle]
        ($(split)+(-\splithalfwidth,-\blockhalfheight)+(0,-\blockpadbottom)$) rectangle
        ($(split)+(+\splithalfwidth,+\blockhalfheight)+(0,+\blockpadtop)$);
    \draw
        ($(smallblocks)+(correction)+(-\smallblockhalfwidth,-\smallblockhalfheight)$) rectangle
        ($(smallblocks)+(correction)+(+\smallblockhalfwidth,+\smallblockhalfheight)$);
    \draw[bigblockstyle]
        ($(concat)+(-\concathalfwidth,-\blockhalfheight)+(0,-\blockpadbottom)$) rectangle
        ($(concat)+(+\concathalfwidth,+\blockhalfheight)+(0,+\blockpadtop)$);
    
    % arrows
    \draw[dsparrow] ($(input)+(correction)$) -- ($(block0)+(-\blockhalfwidth,0)+(-\arrowlength,0)+(-\blockpad,0)+(correction)$);
    \draw[dsparrow] ($(block2)+(\blockhalfwidth,0)+(\arrowlength,0)+(\blockpad,0)+(correction)$) -- ($(block2)+(\blockhalfwidth,0)+2*(\arrowlength,0)+(\blockpad,0)+(correction)$);
    \draw[dsparrow] ($(linearprojection)+(\linearprojectionhalfwidth,0)+(correction)$) -- ($(linearprojection)+(\linearprojectionhalfwidth,0)+(\arrowlength,0)+(correction)$);
    \draw[dsparrow] ($(split)+(\splithalfwidth,0)+(correction)$) -- ($(split)+(\splithalfwidth,0)+(\arrowlength,0)+(correction)$);
    
    \draw[dsparrow] ($(smallblockshigh)+(-\smallblockhalfwidth,0)+(-\arrowlength,0)$) -- ($(smallblockshigh)+(-\smallblockhalfwidth,0)$);
    \draw[dsparrow] ($(smallblockshigh)+(+\smallblockhalfwidth,0)$) -- ($(smallblockshigh)+(+\smallblockhalfwidth,0)+(+\arrowlength,0)$);
    \draw[dsparrow] ($(smallblocks)+(\smallblockhalfwidth,0)+(correction)$) -- ($(smallblocks)+(\smallblockhalfwidth,0)+(\arrowlength,0)+(correction)$);
    \draw[dsparrow] ($(smallblockslow)+(-\smallblockhalfwidth,0)+(-\arrowlength,0)$) -- ($(smallblockslow)+(-\smallblockhalfwidth,0)$);
    \draw[dsparrow] ($(smallblockslow)+(+\smallblockhalfwidth,0)$) -- ($(smallblockslow)+(+\smallblockhalfwidth,0)+(+\arrowlength,0)$);
    
    \draw[dsparrow] ($(concat)+(\concathalfwidth,0)+(correction)$) -- ($(output1)+(correction)$);
    
    \draw[dsparrow] ($(block0)+(-\blockhalfwidth,0)+(-\arrowlength,0)$) -- ($(block0)+(-\blockhalfwidth,0)$);
    \draw[dsparrow] ($(block0)+(+\blockhalfwidth,0)$) -- ($(block1)+(-\blockhalfwidth,0)$);
    \draw[dsparrow] ($(block1)+(+\blockhalfwidth,0)$) -- ($(block2)+(-\blockhalfwidth,0)$);
    \draw[dsparrow] ($(block2)+(+\blockhalfwidth,0)$) -- ($(block2)+(+\blockhalfwidth,0)+(+\arrowlength,0)$);
    
    % annotation
    
    % fillings
    \node[blockstyle] at (block0) {};
    \node[blockstyle] at (block1) {};
    \node[blockstyle] at (block2) {};
    \node[smallblockstyle] at (smallblockslow) {};
    \node[smallblockstyle] at ($(smallblocks)+(correction)$) {};
    \node[smallblockstyle] at (smallblockshigh) {};
    
    
    \node[align=center, anchor=east] at ($(input)+(correction)$) {Magnitude \\ Frequency \\ Response \\ ($\mathbf{x}$)};
    \node               at (block0) {Dense};
    \node[align=center] at (block1) {Layer \\ Norm};
    \node               at (block2) {ReLU};
    \node at (smallblockshigh) {$\sigma_f$};
    \node at ($(smallblocks)+(correction)$) {$I_g$};
    \node at (smallblockslow) {$\sigma_q$};
    \node[align=center] at ($(linearprojection)+(correction)$) {Linear \\ Projection};
    \node               at ($(split)+(correction)$) {Split};
    \node               at ($(concat)+(correction)$) {Concat};
    
    \node               at ($(block1)+(0,\blockhalfheight)+0.5*(0,\blockpadtop)$) {Fully Connected Stack ($\times3$)};
    
    \node[align=center, anchor=west] at ($(output1)+(correction)$) {Estimated \\ EQ \\ Parameters \\ ($\hat{\mathbf{v}}$)};
    \node[align=center, anchor=west] at ($(output2)+(correction)$) {Estimated \\ Magnitude \\ Frequency \\ Response \\ ($\hat{\mathbf{x}}$)};
\end{tikzpicture}

==> iZoKorn_ICASSP (arXiv version)/figures/biquadTriangle.tikz <==
\begin{tikzpicture}
    \newcommand{\ticklength}{0.1};
    
    % styles
    \tikzstyle{axisstyle} = [thick];
    \tikzstyle{axislabel} = [inner sep=0, outer sep=2pt];
    \tikzstyle{stableReal} = [fill=black!16.667];
    \tikzstyle{stableComplex} = [fill=black!33.333];
    
    % triangle
    % \draw[draw=none,stable] (0,-1) -- (+2,+1) -- (-2,+1) -- cycle;
    \draw[draw=none,stableComplex] (-2,+1) parabola bend (0,0) (+2,+1) -- cycle;
    \draw[draw=none,stableReal] (-2,+1) parabola bend (0,0) (+2,+1) -- (0,-1) -- cycle;
    
    % axes
    \draw[axisstyle, <->] (-2.75,0) -- (2.75,0);
    \draw[axisstyle, <->] (0,-1.5) -- (0,1.5);
    \node[axislabel, anchor=west ] (a1axis) at (2.75,0) {$a_1$};
    \node[axislabel, anchor=south] (a2axis) at (0,1.5) {$a_2$};
    
    % ticks
    \foreach \x/\xlabel in {-2/{$-2$},-1/{$-1$},0/{},+1/{$+1$},+2/{$+2$}} { 
        \draw[axisstyle] (\x,-\ticklength) -- (\x,+\ticklength);
        \node[anchor=north] at (\x,-\ticklength) {\footnotesize \xlabel};
    }
    \foreach \y/\ylabel/\bump in {-1/{$-1$}/0,0/{}/0,+1/{$+1$}/1} {
        \draw[axisstyle] (-\ticklength,\y) -- (+\ticklength,\y);
        \node[anchor=west] at ($(\ticklength,\y)+\bump*(0,1ex)$) {\footnotesize \ylabel};
    }
    
    % angled lines
    \draw[thin, densely dashed] (-0.5 ,-1.5) -- (+2.5 ,+1.5);
    \draw[thin, densely dashed] (+0.5 ,-1.5) -- (-2.5 ,+1.5);
    \draw[thin, densely dashed] (-2.75,+1.0) -- (+2.75,+1.0);
    
    % angled line equations
    \node[anchor=east,inner sep=2pt] at (-2.75,+1.0) {$a_2=1$};
    \node[anchor=east,inner sep=2pt] at (-2.5 ,+1.5) {$a_2=-a_1-1$};
    \node[anchor=east,inner sep=2pt] at (-0.5 ,-1.5) {$a_2=a_1-1$};
    
    % legend
    \begin{scope}[yshift=0.525cm]
        \draw[stableComplex] ($(-5.4,-1.5)$) --
              ($(-5.4,-1.5)+(0,0.25)$) --
              ($(-5.4,-1.5)+(0.35,0.25)$) --
              ($(-5.4,-1.5)+(0.35,0)$) -- cycle;
        \draw[stableReal] ($(-5.4,-1.5)+(0,0.45)$) --
              ($(-5.4,-1.5)+(0,0.25)+(0,0.45)$) --
              ($(-5.4,-1.5)+(0.35,0.25)+(0,0.45)$) --
              ($(-5.4,-1.5)+(0.35,0)+(0,0.45)$) -- cycle;
        \draw ($(-5.4,-1.5)+2*(0,0.45)$) --
              ($(-5.4,-1.5)+(0,0.25)+2*(0,0.45)$) --
              ($(-5.4,-1.5)+(0.35,0.25)+2*(0,0.45)$) --
              ($(-5.4,-1.5)+(0.35,0)+2*(0,0.45)$) -- cycle;
        \node[anchor=west] at ($(-5.4,-1.5)+(0.35,0.125)$) {stable, complex-conjugate};
        \node[anchor=west] at ($(-5.4,-1.5)+(0.35,0.125)+(0,0.45)$) {stable, real};
        \node[anchor=west] at ($(-5.4,-1.5)+(0.35,0.125)+2*(0,0.45)$) {unstable};
        \node[anchor=west,outer sep=0,inner sep=0] at ($(-5.4,-1.5)+(0,0.125)+3*(0,0.45)$) {Poles:};
    \end{scope}
    
    % equations
    \node[anchor=east] at (3.25,-0.70) {\small stable:};
    \node[anchor=east] at (3.25,-1.05) {\small $|a_1|<1+a_2$};
    \node[anchor=east] at (3.25,-1.40) {\small and\ $|a_2|<1$};
    
    % parabola
    % \draw[thin, black!37.5, domain=-2.5:2.5, smooth, variable=\x] plot ({\x}, {\x*\x/4});
\end{tikzpicture}

==> iZoKorn_ICASSP (arXiv version)/figures/magnitudeResponses.tikz <==
\begin{tikzpicture}[xscale=6.9, yscale=2.25, font=\small]
    % styles
    \tikzstyle{axisstyle} = []; % ->
    \newcommand\thexscale{6.9} % prolly a better way than repeating this
    \newcommand\theyscale{2.25} % but can't be bothered...
    
    \newcommand{\minMag}{-33}
    \newcommand{\maxMag}{6}
    \newcommand{\minF}{20}
    \newcommand{\maxF}{22050}
    
    % axes
    \draw[axisstyle] (0,0) -- (1.05,0) node[anchor=west] (xaxislabel) {}; % no label for now
    \draw[axisstyle] (0,0) -- (0,1.06) node[anchor=north] (yaxislabel) {}; % no label for now
    
    \newcommand\ticklength{0.075} % should be normalized to ignore scale commands
    \tikzstyle{verydenselydashed} = [dash pattern=on 2.25pt off 1.25pt];
    
    \node[rotate=90] at (-0.15,0.5) {\small $|H_\text{cascade}|$ (dB)};
    \node[outer sep=0pt, inner sep=0pt] at (0.5,-0.8em) {\small Frequency (Hz)}; 
    
    
    % ticks
    % \foreach \x/\xlabel in {
    %     .2     / {2},
    %     2    / {20},
    %     20   / {200},
    %     200  / {2\text{k}},
    %     2000 / {20\text{k}}
    % } {
    %     \draw ($({(log10(\x)+1)*0.23023392305},{\ticklength/\theyscale})$) -- ($({(log10(\x)+1)*0.23023392305},{-\ticklength/\theyscale})$) node[anchor=north] {\small $\xlabel$};
    % }
    
    % *0.3286901901727171 is /(log10(fs/2)-log10(minF)), don't want to make latex divide
    % \x is in units of Hz/10 because TikZ can't handle big numbers
    % +1 after the log undoes it :-)
    \foreach \x/\xlabel in {
        2    / {20},
        20   / {200},
        200  / {2\text{k}},
        2000 / {20\text{k}}
    } {
        \draw ($({(log10(\x)+1-log10(\minF))*0.3286901901727171},{\ticklength/\theyscale})$) -- ($({(log10(\x)+1-log10(\minF))*0.3286901901727171},{-\ticklength/\theyscale})$) node[anchor=north] {\small $\xlabel$};
    }
    
    \foreach \y/\ylabel in {
        6   / {+6},
        0   / {0},
        -6 / {-6},
        -12 / {-12},
        -18 / {-18},
        -24 / {-24},
        -30 / {-30}
    } {
        \draw ($({\ticklength/\thexscale},{(\y-\minMag)/(\maxMag-\minMag)})$) -- ($({-\ticklength/\thexscale},{(\y-\minMag)/(\maxMag-\minMag))})$) node[anchor=east] {\small $\ylabel$};
    }
    
    % traces
    \newcommand{\foo}{50}
    \foreach \index/\foo in {
        1/  100,
        2/  100,
        3/  100,
        4/  100,
        5/  100,
        6/  100,
        7/  100,
        8/  100,
        9/  100,
        10/ 100,
        11/ 100
        } {
        \draw[very thin, black!\foo!white] plot file {magnitudeResponses/trace_\index_magnitude.table};
    }
    
    \draw[verydenselydashed, ->] (0.85,0.25) node[anchor=north, outer sep=0, inner sep=2pt] {\small $\texttt{HIGH}=0.0$\qquad\quad\ \ \ \ } -- (0.85,0.85) node[anchor=south, outer sep=0, inner sep=2pt] {\small $1.0$ };
    
    % \node[red, anchor=west] at (0.01,0.1) {\footnotesize would that be nuts? ---Kurt};
    % \node[red, anchor=west] at (0.01,0.3) {\footnotesize + phase response on same axes?};
\end{tikzpicture}

==> iZoKorn_ICASSP (arXiv version)/figures/modelarchitecture.tikz <==
\begin{tikzpicture}
    \newcommand{\smallblockwidth}{0.6cm}
    \newcommand{\blockwidth}{0.85cm}
    \newcommand{\blockheight}{0.5cm}
    \newcommand{\trianglewidth}{0.9cm}
    \newcommand{\blockpadding}{0.45cm}
    \newcommand{\blockpaddingdashed}{0.65cm}
    \newcommand{\blockpaddingdashedtop}{0.4cm}
    % \newcommand{\blockpaddingdashedbottom}{1.25cm}
    \newcommand{\blockpaddingdashedbottom}{0.4cm}
    \newcommand{\trianglebumpx}{-0.13cm}
    \newcommand{\trianglebumpy}{ 0.01cm}
    \newcommand{\labely}{0.45cm}
    \newcommand{\bump}{\kern-0.125em}
    \newcommand{\smalllinebump}{0.05cm}
    
    \tikzset{>=latex}
    
    \tikzstyle{blockstyle} = [draw=black, fill=none, minimum width=\blockwidth, minimum height=\blockheight, inner sep=0, outer sep=0];
    \tikzstyle{smallblockstyle} = [draw=black, fill=none, minimum width=\smallblockwidth, minimum height=\blockheight, inner sep=0, outer sep=0];
    \tikzstyle{dsparrow} = [->,>={angle 60},
        decoration={markings,mark=at position 1 with {\arrow[scale=1.5]{>}}},
        postaction={decorate},
        shorten >=0.4pt]
    \tikzstyle{smallarrow} = [->,>={Stealth},
        decoration={markings,mark=at position 1 with {\arrow[scale=1]{>}}},
        postaction={decorate},
        shorten >=0.0pt]
    \tikzstyle{verydenselydashed} = [dash pattern=on 2.25pt off 1.25pt];
    
    % blocks
    \node[          ] (block00) at (0,0) {};
    \node[smallblockstyle] (block0) at ($(block00)+    (\smallblockwidth,0)+(\blockpadding,0)$) {};
    \node[blockstyle] (block1) at ($(block0) +    0.5*(\smallblockwidth,0)+0.5*(\blockwidth,0)+(\blockpaddingdashed,0)$) {};
    \node[          ] (block2) at ($(block1) +0.5*(\blockwidth,0)+0.5*(\trianglewidth,0)+(\blockpadding,0)$) {};
    \node[smallblockstyle] (block3) at ($(block2) +0.5*(\smallblockwidth,0)+0.5*(\trianglewidth,0)+(\blockpadding,0)$) {};
    \node[blockstyle] (block4) at ($(block3) +0.5*(\blockwidth,0)+0.5*(\smallblockwidth,0)+(\blockpaddingdashed,0)$) {};
    \node[          ] (block5) at ($(block4) +0.5*(\blockwidth,0)+0.5*(\trianglewidth,0)+(\blockpadding,0)$) {};
    \node[          ] (block6) at ($(block5) +0.5*(\blockwidth,0)+0.5*(\trianglewidth,0)+(\blockpadding,0)$) {};
    
    \node[anchor=east,outer sep=0,inner sep=1pt] at ($(block00)+0.5*(\blockwidth,0)$) {$\mathbf{x}$};
    \node[anchor=west,outer sep=0,inner sep=1pt] at ($(block6) -0.5*(\blockwidth,0)$) {$\mathbf{y}$};
    
    \node[] (top00) at ($(block00)+(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top0)  at ($(block0) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top1)  at ($(block1) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top2)  at ($(block2) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top3)  at ($(block3) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top4)  at ($(block4) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top5)  at ($(block5) +(0,\blockheight)+(0,\blockpadding)$) {};
    \node[] (top6)  at ($(block6) +(0,\blockheight)+(0,\blockpadding)$) {};
    
    \node[] (HC00) at ($(top00)+0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC0)  at ($(top0) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC1)  at ($(top1) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC2)  at ($(top2) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC3)  at ($(top3) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC4)  at ($(top4) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC5)  at ($(top5) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};
    \node[] (HC6)  at ($(top6) +0.5*(0,\blockheight)+(0,\blockpaddingdashed)$) {};

    % \draw[verydenselydashed] ($(HC00)+0.5*(\blockwidth,0)$) -- ($(HC6)-0.5*(\blockwidth,0)$);
    \draw[verydenselydashed, dsparrow] ($(HC1)!0.5!(HC2)$) -- ($(top1)!0.5!(top2)+0.5*(0,\blockheight)$);
    \draw[verydenselydashed, dsparrow] ($(HC4)!0.5!(HC5)$) -- ($(top4)!0.5!(top5)+0.5*(0,\blockheight)$);
    
    \node[anchor=south, outer sep=0pt, inner sep=1pt] at ($(HC1)!0.5!(HC2)$) {$\mathbf{c}_s\in\mathbb{R}^{C_s}$};
    \node[anchor=south, outer sep=0pt, inner sep=1pt] at ($(HC4)!0.5!(HC5)$) {$\mathbf{c}_{S-1}\in\mathbb{R}^{C_{S-1}}$};
    
    % \node[anchor=east] at ($(HC00)+0.5*(\blockwidth,0)$) {C};
    
    % triangles
    \foreach \blockname/\subscript in {block5/{\bump S\bump-\bump1}} {
        \draw ($(\blockname)+0.5*(-\trianglewidth,-\blockheight)$) -- ($(\blockname)+0.5*(-\trianglewidth,+\blockheight)$) -- ($(\blockname)+0.5*(+\trianglewidth,0)$) -- cycle;
        \node[] at ($(\blockname)+(\trianglebumpx,\trianglebumpy)$) {\scriptsize $\alpha_{\subscript}$};
    }
    \foreach \blockname/\subscript in {block2/s} {
        \draw ($(\blockname)+0.5*(-\trianglewidth,-\blockheight)$) -- ($(\blockname)+0.5*(-\trianglewidth,+\blockheight)$) -- ($(\blockname)+0.5*(+\trianglewidth,0)$) -- cycle;
        \node[] at ($(\blockname)+(\trianglebumpx,\trianglebumpy)$) { $\alpha_{\subscript}$};
    }
    
    % fillings
    \node at (block00) {};
    \node at (block0) {};
    \node at (block1) {$\text{CB}_s$};
    \node at (block2) {};
    \node at (block3) {$\text{NL}$};
    \node at (block4) {\footnotesize $\text{CB}_{\bump{S\bump-\bump1}}$};
    \node at (block5) {};
    \node at (block6) {};
    
    \node at ($(top1)!0.5!(top2)$) {$\text{HC}_s$};
    \node at ($(top4)!0.5!(top5)$) {$\text{HC}_{S-1}$};
    
    \draw ($(top1)-0.5*(\blockwidth,\blockheight)$) rectangle ($(top2)+0.5*(\blockwidth,\blockheight)$);
    \draw ($(top4)-0.5*(\blockwidth,\blockheight)$) rectangle ($(top5)+0.5*(\blockwidth,\blockheight)$);
    
    \draw ($(block0)+(-0.2,-0.1)$) -- ($(block0)+(+0.2,-0.1)$);
    \draw ($(block0)+(-0.05,-0.1)$) -- ($(block0)+(-0.05,+0.05)$) node[circle, black, fill=black, inner sep=0.5pt, outer sep=0pt] {};
    \draw ($(block0)+(+0.05,-0.1)$) -- ($(block0)+(+0.05,+0.1)$) node[circle, black, fill=black, inner sep=0.5pt, outer sep=0pt] {};
    
    \foreach \blockindex/\isTriangle in {1/0, 2/1, 4/0, 5/1} {
        \draw[verydenselydashed, dsparrow] ($(top\blockindex)-0.5*(0,\blockheight)$) -- ($(block\blockindex)+0.5*(0,\blockheight)-\isTriangle*0.25*(0,\blockheight)$);
    }
    
    % dashed border
    \draw[very thin] % verydenselydashed
        ($(block1)+0.5*(-\blockwidth,-\blockheight)+0.5*(-\blockpaddingdashed,-\blockpaddingdashedbottom)$) rectangle
        ($(top3)+0.5*(+\smallblockwidth,+\blockheight)+0.5*(+\blockpaddingdashed,+\blockpaddingdashed)$);
    
    % arrows
    \draw[dsparrow] ($(block00)+0.5*(\blockwidth,0)$)    -- ($(block0)-0.5*(\smallblockwidth,0)$)   ;
    \draw[dsparrow] ($(block0) +0.5*(\smallblockwidth,0)$)    -- ($(block1)-0.5*(\blockwidth,0)$)   ;
    \draw[dsparrow] ($(block1) +0.5*(\blockwidth,0)$)    -- ($(block2)-0.5*(\trianglewidth,0)$);
    \draw[dsparrow] ($(block2) +0.5*(\trianglewidth,0)$) -- ($(block3)-0.5*(\smallblockwidth,0)$)   ;
    \draw[dsparrow] ($(block3) +0.5*(\smallblockwidth,0)$)    -- ($(block4)-0.5*(\blockwidth,0)$)   ;
    \draw[dsparrow] ($(block4) +0.5*(\blockwidth,0)$)    -- ($(block5)-0.5*(\trianglewidth,0)$);
    \draw[dsparrow] ($(block5) +0.5*(\trianglewidth,0)$) -- ($(block6)-0.5*(\blockwidth,0)$)   ;
    
    % annotation
    % \node[anchor=south east] at ($(block3)+0.5*(+\blockwidth,-\blockheight)+0.5*(+\blockpaddingdashed,-\blockpaddingdashedbottom)$) {$\times (S-1)$};
    \node[anchor=south east,outer sep=0,inner sep=2pt] at  ($(top3)+0.5*(+\smallblockwidth,+\blockheight)+0.5*(+\blockpaddingdashed,+\blockpaddingdashed)$) {$\times (S-1)$};
    \node[anchor=north east,outer sep=0,inner sep=4pt] at  ($(top3)+0.5*(+\smallblockwidth,+\blockheight)+0.5*(+\blockpaddingdashed,+\blockpaddingdashed)$) {stage $s$};
    
    \node[anchor=east, outer sep=0, inner sep=0pt] (yminusone) at ($(block0)+0.5*(\smallblockwidth,0)+(0,\labely)$) {\small $\mathbf{y}_{-1}$};
    \draw[smallarrow, very thin] (yminusone.east) to[out=0, in=90] ($(block0)+0.5*(\smallblockwidth,0)+0.25*(\blockpaddingdashed,0)+(0,\smalllinebump)$);
    
    \node[anchor=east, outer sep=0, inner sep=0pt] (ys) at ($(block3)+0.5*(\smallblockwidth,0)+(0,\labely)$) {\small $\mathbf{y}_{s}$};
    \draw[smallarrow, very thin] (ys.east) to[out=0, in=90] ($(block3)+0.5*(\smallblockwidth,0)+0.25*(\blockpaddingdashed,0)+(0,\smalllinebump)$);
    
    \node[outer sep=0, inner sep=0pt] (ySminusone) at ($(block5)+0.5*(\trianglewidth,0)+0.25*(\blockpadding,0)+(0,\smalllinebump)+(0,\labely)$) {\small $\mathbf{y}_{S-1}$};
    \draw[smallarrow, very thin] (ySminusone.south) -- ($(block5)+0.5*(\trianglewidth,0)+0.25*(\blockpadding,0)+(0,\smalllinebump)$);
\end{tikzpicture}
